Towards Closing the Gap between Model-Based Systems Engineering and Automated Vehicle Assurance: Tailoring Generic Methods by Integrating Domain Knowledge

Designing, assuring and releasing safe automated vehicles is a highly interdisciplinary process. As complex systems, automated driving systems will inevitably be subject to emergent properties, i. e., the properties of the overall system will be more than just a sum of the properties of its integrated elements. Safety is one example of such emergent properties. In this regard, it must be ensured that effects of emergence do not render an overall system that is composed of safety-approved sub systems unsafe. The key challenges in this regard are twofold: Regarding the interdisciplinary character of the development and assurance processes, all relevant stakeholders must speak a common language and have a common understanding of the key concepts that influence system safety. Additionally, the individual properties of system elements should remain traceable to the system level. Model-Based Systems Engineering (MBSE) provides an interdisciplinary mindset, as well as methods and processes to manage emergent system properties over the entire system lifecycle. By this, MBSE provides tools that can assist the assurance process for automated vehicles. However, concepts from the domain of MBSE have a reputation for not being directly accessible for domain experts who are no experts in the field of Systems Engineering. This paper highlights challenges when applying MBSE methods to the design and development of automated driving systems. It will present an approach to create and apply domain-specific SysML profiles, which can be a first step for enhancing communication between different stake-holders in the development and safety assurance processes.

==> domain-model-sysml.tikz <==


\tikzset{class/.append style={%
		font=\bfseries\scriptsize,
		minimum height=2em,
		minimum width=6em,
		inner xsep=0.25em,
            inner ysep=0.25em
	},
	diaBlock/.style = {%
		shadedOrangeLight,%
		%inner ysep=0.5em,% 
		%inner xsep=0.75em,% 
		%align=center,%
		%minimum width=11.5em,
		%minimum height=3.5em,
		%node distance=1.25em and 4em,
		drop shadow
	}
    
}


\begin{tikzpicture}[every node/.append style={font=\scriptsize}, every path/.append style={thick}, node distance=1cm and 1.5em]
    \node[class={ class name=(System)\\Context},shadedOrangeLight, name=context]  {};
    \node[class={class name=Scenario}, below=1em of context, name=scenario, shadedBlueLight]  {};
    \node[class={ class name=Scene}, below=of scenario, name=scene]  {};
    \node[class={ class name=SceneEntity}, below=of scene, name=sceneentity]  {};
    \node[class={class name=Agent}, left=3 of scenario, name=agent, shadedOrangeLight]  {};
    \node[class={class name=Use Case}, right=1.25 of scenario, name=usecase, shadedOrangeLight]  {};
    \node[class={ class name=TargetBehavior}, above=1em of agent, name=targetbehavior, ]  {};
    \node[class={ class name=L2\_Traffic\\Infrastructure\\Entity}, below=1.5em of sceneentity, name=l4_movableobjectandbehaviourentity, minimum height=2.75em]  {};
    \node[class={ class name=L1\_Road\\LevelEntity}, minimum height=2.75em, right=1em of l4_movableobjectandbehaviourentity, name=l5_environmententity]  {};
    \node[class={ class name=L3\_Temporal\\Manipulation\\Entity}, left=1em of l4_movableobjectandbehaviourentity, name=l3_temporalmanipulationentity]  {};
    \node[class={ class name=L5\_Environment\\Entity}, minimum height=2.75em, right=of sceneentity, name=l2_trafficinfrastructureentity]  {};
    \node[class={ class name=L4\_Movable\\ObjectAnd\\BehaviorEntity}, minimum height=2.75em, left=of sceneentity,  name=l1_roadlevelentity]  {};
    \node[class={ class name=TrafficParticipant}, below=1em of agent, name=trafficparticipant, ]  {};
    \node[class={ class name=Ego}, below left=1.25em and -2em of trafficparticipant, name=ego]  {};
       \node[class={ class name=Pedestrian}, below right=1.25em and -2em of trafficparticipant, name=pedestrian]  {};

\node[name=sego, below right=9.2em and -4em of ego, class={class name={Ego\\\normalfont[Class]}, stereotype=stereotype}, shadedYellow, text depth=0.75em, text height=1.25em, text width=4em, minimum width=4em] {};

\node[name=sped, below left= 9.2em and -4em  of pedestrian, class={class name={Pedestrian\\\normalfont[Class]}, stereotype=stereotype}, shadedYellow, text depth=0.75em, text height=1.25em, text width=4em, minimum width=4em] {};

\path let \p1=(sego.east), \p2=(sped.west) in coordinate (cblock) at ({\x1+(\x2-\x1)/2},\y1) {};

\node[name=sblock,  below=of cblock, class={class name={Block\\\normalfont[Class]}, stereotype=stereotype}, shadedGreen, text depth=0.75em, text height=1.25em, text width=4em, minimum width=4em] {};


     \path[association={arg1={part\_of},pos1=0.3},{Straight Barb}-{}, tuBlue] (scenario) -- (context);
     \path[association={arg1={plays\_role\_in},pos1=0.2, tuOrange},{Straight Barb}-{}] (scenario) -- (agent);
     \path[association={arg1={able\_to\_perform},pos1=0.6},{Straight Barb}-{},tuBlue] (targetbehavior) -- (agent);
     \path[association={arg1={is\_agent},pos1=0.6},{Straight Barb}-{},tuBlue] (agent) -- (trafficparticipant) node[pos=-0.05] (v1) {};
     \path[association={arg1={has\_temporal\_part},pos1=0.7},{Straight Barb}-{}] (scene) --  (scenario);
     \path[association={arg1={has\_scene\_entity},pos1=0.8},{Straight Barb}-{}] ($(sceneentity.north west)!0.492!(sceneentity.north east)$) -- ($(scene.south west)!0.492!(scene.south east)$);
     \draw[generalization, reverse path] (sceneentity) |-|[ratio=0.6] (l5_environmententity) node[pos=0.25] (v2){};
     \path[generalization, reverse path] (sceneentity) -- (l1_roadlevelentity);
     \draw (l4_movableobjectandbehaviourentity) -- (v2.center);
     \draw (l3_temporalmanipulationentity) |- (v2.center);
     \path[generalization, reverse path] ($(sceneentity.east) + (0, -0.25em)$) -- ($(l2_trafficinfrastructureentity.west) + (0, -0.25em)$);
     \path[generalization, reverse path] (trafficparticipant) |-| [distance=0.9em] (ego);
      \path[generalization, reverse path] (trafficparticipant) |-| [distance=0.9em] (pedestrian);
      \path[generalization] ($(l1_roadlevelentity.north) + (1em, 0)$) |- (trafficparticipant);
     \path[association={arg1={performed\_in},pos1=0.2},{Straight Barb}-{},tuBlue] (context) -- (targetbehavior);
     \path[association={mult1={part\_of},pos1=0.04},{Straight Barb}-{}, tuBlue] (context.east) -|-[distance=0.75em] node[pos=0.1, xshift=1.6em, yshift=0.75em] (p1) {} ($(sceneentity.east) + (0,0.5em)$);
     \draw[association,tuOrange] (scenario.east) -- node (v1) {}++(0.6em,0) ;
     \path[association={arg1={part\_of},pos1=0.025},{Straight Barb}-{}, tuOrange] (usecase) -- ($(v1) + (0.6em,0)$);


    \node[name=sassoc,  above=2em of p1, class={class name={Part\\Association\\\normalfont[Association]}, stereotype=stereotype}, shadedGreen, text depth=0.75em, text height=0.5em, minimum height=3.7em, text width=4em, minimum width=4em] {};

    \node[name=scontext,  above=2.075em of context, class={class name={System\\Context\\\normalfont[Class]}, stereotype=stereotype}, shadedGreen, text depth=0.75em, text height=0.5em, minimum height=3.7em, text width=4em, minimum width=4em] {};
    
	 \begin{scope}
	 {
	 	\tikzset{every path/.style={}, font=\footnotesize}
	 	\clip (scenario.south west) -- (scenario.north east) -- (scenario.south east) -- cycle;
	 	  \node[class={class name=Scenario}, below=1em of context, shadedOrangeLight, name=scenario]  {};
	 }
	 \end{scope}

    \begin{pgfonlayer}{connections}
		\node[fit=(targetbehavior)(ego)(usecase)(l5_environmententity), fill=tuBlue20!50!white,inner xsep=2em, inner ysep=0.75em, draw=tuBlue, label={[anchor=north east]north east:domain ontology}] (domainmodel) {};
    \end{pgfonlayer}
    \coordinate (A) at (domainmodel.north west);
    \coordinate (B) at (domainmodel.north east);
    \coordinate (C) at (domainmodel.south west);
    \coordinate (D) at (domainmodel.south east);

    \begin{pgfonlayer}{background}
		\draw[fill=tuGray20!20!white, draw=tuGray20] let \p1=(sassoc.north), \p2 = (domainmodel.north west) in ($(domainmodel.north east) - (0.5*\pgflinewidth,-0.5*\pgflinewidth)$) node[anchor=south east]{SysML profile} rectangle (\x2 + 0.5\pgflinewidth, \y1 + 0.5em);
        
		\draw[fill=tuGray20!20!white, draw=tuGray20] let \p1=(sblock.south), \p2 = (domainmodel.south west) in ($(domainmodel.south east) - (0.5*\pgflinewidth, 0.5*\pgflinewidth)$) node[anchor=north east]{SysML profile} rectangle (\x2+0.5*\pgflinewidth, \y1 - 0.5em) ;
\end{pgfonlayer}

\draw[association, reverse path, {Straight Barb}-{},loosely dashed] (sassoc) --  node[right, pos=0.25] (v7) {\emph{\guillemetleft trace \guillemetright}}  (p1);


\draw[association, reverse path, {Straight Barb}-{},loosely dashed] (scontext) --  node[right, pos=0.25] (v7) {\emph{\guillemetleft trace \guillemetright}}  (context);

\path[association={},reverse path, loosely dashed, {Straight Barb}-{}] (sego) to  node[left, pos=0.35] (v7) {\emph{\guillemetleft trace \guillemetright}}  (\tikztostart |- ego.south);;

\path[association={},reverse path, loosely dashed, {Straight Barb}-{}] (sped) to  node[left, pos=0.35] (v7) {\emph{\guillemetleft trace \guillemetright}}  (\tikztostart |- pedestrian.south);


\path[generalization, reverse path] (sblock) |-| [distance=0.975em] (sped);
\path[generalization, reverse path] (sblock) |-| [distance=0.975em] (sego);
      
\end{tikzpicture}

==> scenario.tikz <==
\pgfdeclarelayer{background}%
\pgfdeclarelayer{foreground}%
\pgfsetlayers{background, main, foreground}%
\xdef\lanewidth{0.6cm}%
\xdef\mylinewidth{0.033cm}%
\xdef\curbwidth{0.3cm}%
\xdef\mysegmentlength{1cm}%
\xdef\carscale{0.33}%
\xdef\lanelength{4.1}%
\xdef\xspacetop{0.1}%
\xdef\xspacebottom{0.1}%
\xdef\yspace{2.3}%
%
\xdef\scalefac{1.8}%
\xdef\lanewidth{\scalefac*\lanewidth}%
\xdef\mylinewidth{\scalefac*\mylinewidth}%
\xdef\curbwidth{\scalefac*\curbwidth}%
\xdef\carscale{\scalefac*\carscale}%
\xdef\mysegmentlength{\scalefac*\mysegmentlength}%
\xdef\arrowsep{-\scalefac*1.25pt}%
%

\tikzstyle{small blue car} = [blue car, scale=\carscale, very thin]
\tikzstyle{small orange car} = [orange car, scale=\carscale, very thin]
\tikzstyle{small yellow car} = [yellow car, scale=\carscale, very thin]
\tikzstyle{small red car} = [red car, scale=\carscale, very thin]
\tikzstyle{small car} = [vehicle, scale=\carscale, very thin]
\tikzstyle{label path} = [draw=none, font=\scriptsize\sf,  yshift=\scalefac*1.25*\lanewidth]
    
\newcommand{\drawPedestrianPrediction}[6]%
{%
	  \tkzDefPointWith[orthogonal normed,K=.4](#1,#2)%
	  \tkzGetPoint{C}%
	  \tkzDefShiftPoint[#1](#5:-#3){D}%
	  \tkzFillSector[color=#6, opacity=.4](#1,C)(D)%
	  \tkzDrawArc[color=#6, thick](#1,C)(D)%
	  \tkzDefPointWith[colinear normed=at C, K=#4](#1,#2)%
	  \tkzGetPoint{E}%
	  \tkzDefPointWith[colinear normed=at #1, K=#4](#1,#2)%
	  \tkzGetPoint{F}%
	  \tkzDefPointWith[colinear normed=at F, K=#3](F,#2)%
	  \tkzGetPoint{G}%
	  \tkzFillSector[color=#6, opacity=.4](F,G)(E)%
	  \tkzDrawArc[thick, color=#6](F,G)(E)%
	  \tkzDrawSegment[color=#6, thick](C,E)%
	  \tkzFillPolygon[color=#6, opacity=.4](C,E,F,#1)%
}%
%
\edef\TLength{\scalefac*100}%
%
\begin{tikzpicture}[show background rectangle]
\coordinate (O) at (0.02,0.1) {};
\node (p1) at ($(O) + (3, -1.5*\lanewidth)$) {};
\node (p2) at ($(O) + (6.5, 0.5*\lanewidth)$) {};
 		\begin{pgfonlayer}{foreground}
 				\node[small blue car, anchor=origin] (v1) at ($(O) + (\scalefac*0.8,-0.5*\lanewidth)$) {};
 				\node[small yellow car] (v2) at (p1) {};
 				\node[small red car, rotate=180] (v3) at (p2) {};
 				
 				\node[small orange car, anchor=rear] (v4) at ($(v2.front) + (0.3,-0.05) $) {};
 				\node[small red car, anchor=rear] (v5) at ($(v4.front) + (0.5,0.05) $) {};
 				\node[small yellow car, anchor=rear] (v6) at ($(v5.front) + (0.2,0.02) $) {};
 		\end{pgfonlayer}
 		

		\begin{pgfonlayer}{background}

	\draw[road={lane width=\lanewidth, marking width=\mylinewidth, dash length=0.5*\mysegmentlength, curb right=\lanewidth*1.2}]  (O) node (origin) {}  -- +(\scalefac*7.2,0) node (end) {};
	
	\draw[place nodes, draw=none] (origin) -- (end);
	
	\coordinate (TEnd) at ($(a5) + (0,-\lanewidth-0.5*\mylinewidth)$);
	\coordinate (TStart) at ($(a5) + (\lanewidth, -1.2*\lanewidth-\TLength)$);
	
	 \path[draw, red, put coordinates=carA]  (2.4532,-1.1745) -- (2.478,-0.8005) -- (3.0716,-0.7737) -- (3.4429,-0.7777);
	  \path[draw, red, put coordinates=carB]  (3.9219,-1.217) -- (3.9467,-0.843) -- (4.5403,-0.8162) -- (4.9116,-0.8202);
	  \path[draw, red, put coordinates=carC]  (5.6068,-1.1595) -- (5.6316,-0.7855) -- (6.2252,-0.7587) -- (6.5965,-0.7627);
	  \path[draw, red, put coordinates=carD]  (6.9893,-1.1381) -- (7.0141,-0.7641) -- (7.6077,-0.7373) -- (7.979,-0.7413);
	  \path[draw, red, put coordinates=carE]  (6.0153,0.6504) -- (6.0517,0.3281)  -- (6.5932,0.2674) -- (7.0192,0.2512);
	  
	 \coordinate (C) at ($(v1.front) - (1,0)$) {}; 
	 \PrepareOcclusion{C}{carA}
	 \PrepareOcclusion{C}{carB}
	 \PrepareOcclusion{C}{carC}
	 \PrepareOcclusion{C}{carD}
	 \PrepareOcclusion{C}{carE}
	  
	  \clip (0.0315,-1.5027) rectangle (8.64,0.97);
	  %\DrawOcclusion{carA}{draw, fill, tuDarkBlue40}
	  %\DrawOcclusion{carB}{draw, fill, tuDarkBlue40}
	  %\DrawOcclusion{carC}{draw, fill, tuDarkBlue40}
	  %\DrawOcclusion{carD}{draw, fill, tuDarkBlue40}
	  %\DrawOcclusion{carE}{draw, fill, tuDarkBlue40}
	  %\draw[tuDarkBlue] (carA-shadow-1) -- (carA-shadow-8);
	  %\draw[tuDarkBlue] (carA-shadow-4) -- ($(carA-shadow-4)!1cm!(carA-shadow-5)$) node (carA-shadow-end-1){};
	  %\draw[tuDarkBlue] (carB-shadow-4) -- ($(carB-shadow-4)!1cm!(carB-shadow-5)$);
	  %\draw[tuDarkBlue] (carC-shadow-4) -- ($(carC-shadow-4)!1cm!(carC-shadow-5)$);
	  %\draw[tuDarkBlue] (carD-shadow-4) -- ($(carD-shadow-4)!1cm!(carD-shadow-5)$);
	  %\draw[tuDarkBlue] (carE-shadow-4) -- ($(carE-shadow-4)!4cm!(carE-shadow-5)$);
	  %\draw[tuDarkBlue] (carE-shadow-1) -- ($(carE-shadow-1)!4cm!(carE-shadow-8)$);

	  \draw[draw=none, use as bounding box]  (0.0315,-1.5027) rectangle (8.64,0.97);
	  
	  %\drawPedestrianPrediction{carA-shadow-4}{carA-shadow-5}{.4}{.5}{5}{tuRed}
	  %\drawPedestrianPrediction{carB-shadow-4}{carB-shadow-5}{.4}{.7}{5}{tuRed}
	  %\drawPedestrianPrediction{carC-shadow-4}{carC-shadow-5}{.4}{.4}{5}{tuRed}
	  %\drawPedestrianPrediction{carD-shadow-4}{carD-shadow-5}{.4}{.7}{5}{tuRed}
	  
	%\coordinate (startArcA) at ($(v3.front) + (0.15,-0.225)$);
	%	\coordinate (startArcB) at ($(v3.front) + (0.15,0.225)$);
		%		\coordinate (center) at ($(v3.origin) - (0.55,0)$);
		%		\coordinate (target) at ($(v3.origin) - (2,0)$);
 	%			\draw[fill=tuRed, fill opacity=0.4, thick, tuRed]  ($(center) + (155:1.75)$) arc (155:205:1.75) arc(127:90:2.5) -- +(0,0.47) arc (270:233:2.5);
	  
	
	%\draw (endArcA) arc (270:220:1.5);

	 
	\begin{scope}[shift={(3.76,-1.2)}]
		\draw[fill]  (0.01,0.19) circle (0.0778);
		\draw[line width=0.6pt] (-0.0232,-0.2867)--(0,-0.11)--(0.02,0.1);
		\draw[line width=0.6pt] (0.0143,-0.0588)--(0.0894,-0.2798);
		\draw[line width=0.6pt] (0.02,0.1)--(-0.0542,-0.0164)--(-0.1383,0.0121) node (v2) {};
		\draw[line width=0.6pt] (0.02,0.1)--(0.0647,-0.0203)--(-0.0613,-0.0663);
	\end{scope}
\end{pgfonlayer}
%\begin{pgfonlayer}{foreground}
	
	%\tkzDrawPoints[red](center,endArcA)
%\end{pgfonlayer}
% \coordinate (C) at (8,2) {}; 
% \node[circle, draw] at (C) {};
% 
% \path[draw, red, put coordinates=carA] (4,-1) -- (6,0.5) -- (7,0) -- (8.5,1.5) -- (10.5,0.5);  
% \PrepareOcclusion{C}{carA}
% %\node{\maxIdxcar1};
% \path[draw, red, put coordinates=carB] (1.5,-1.5) -- (2,0.5) -- (2,2) -- (-0.5,3);  
% \PrepareOcclusion{C}{carB}
% 
% \draw (0,-3) rectangle (10,3);
% \clip (0,-3) rectangle (10,3);
% \DrawOcclusion{carA}{fill,red}
% \DrawOcclusion{carB}{fill,blue}

%\draw (intersection-1) -- (C);
%\draw (intersection-\numintersect) -- (C);



%\draw (startArcA) arc (90:140:1.5) node (endArcA){};

	

	%\node[scale=0.75,] at (1.2,1.2) {ego vehicle};
	%\node[scale=0.75, transform shape] at (6.49,1.2) {oncoming vehicle};
	%\node[scale=0.75, transform shape] at (3.8,-1.71) {occluded person};
	%\node[scale=0.75, transform shape] at (7.52,-1.67) {occluded areas};
	%\node[scale=0.75, transform shape, align=center,  execute at begin node=\setlength{\baselineskip}{0.5pt}] at (5.6,-2.11) {predicted areas of occupation for \\ (possibly present) road users};


%\begin{pgfonlayer}{foreground}
%\draw (5.2,-0.7) -- (5.6,-1.86) node (v7) {} -- (6.9,-0.7);
%\draw (v7.center) -- (5.4,0.5);
%\draw (7.3,0.6) -- (7.5,-1.55) -- (7.7,-1.3);
%\draw (1.2,1.02) -- (1.2,-0.2);
%\draw (6.5,1.02) -- (6.5,0.5);
%\end{pgfonlayer}
\pgfresetboundingbox
\draw[draw=none, use as bounding box]  (0.0315,-1.5927) rectangle (8.62,1.06);%
\end{tikzpicture}





